Names Are Not Objects: Object-Bound Confinement for Compromised AI Coding Agents

Coding agents read repositories and web pages that anyone can write, and then act with their user's authority. Prompt-injection defenses make it less likely that the model is steered but do not prevent it, so the system around the model must contain an agent that is already compromised. Many exploits against deployed coding agents share one cause: a check approves a name, such as a path, an argument vector, or a directory, and a later step maps that name to a different object: the file behind a symlink, the behavior an option selects, or a repository that git discovers on its own. We present Zero-Trust Agent Cells (ZTAC). A cell runs the agent in a kernel sandbox whose only route to files, programs, and the network is a socket to a broker. The broker resolves each request to the object it will act on, decides on that object, and checks at use that it is acting on the object it authorized. Programs that the broker starts run in a sandbox compiled from the same policy, and approvals are bound to the resolved object and can be used once. Our macOS prototype has 3.2k lines of trusted Rust code, excluding dependencies. We evaluate it against 74 attacks with ground-truth oracles, including replays of 10 publicly disclosed incidents. A tool allowlist loses 66 of them, and an allowlist combined with the kind of command sandbox that deployed agents use loses 56. ZTAC loses 2, both of which encode a secret into traffic to an allowed endpoint, and holds 14 for review. It completes 43 of 46 benign operations, with 8 approval prompts, and 4 of 7 workflows. A no-op brokered request has a median latency of 4.0 ms, and the spawned programs we measured take 8.5 ms to 18.4 ms longer than without ZTAC.

==> generated/outcomes.dat <==
label succeeded escalated blocked
{B0} 74 0 0
{B1} 66 0 8
{B2} 56 0 18
{Z$_\text{broker}$} 12 13 49
{ZTAC} 2 14 58
{$-$Authentication} 5 14 55
{$-$Freshness} 4 14 56
{$-$Resolved classification} 7 10 57
{$-$VCS guard} 3 14 57
{$-$Exec sandbox} 4 13 57
{$-$Strict egress} 5 13 56
{$-$Full-request DLP} 4 14 56
{$-$Approval tier} 20 0 54
{$-$Object-bound approvals} 4 14 56
{$-$Descriptor walk} 2 14 58
{$-$No process creation} 2 14 58
{$-$Rules in exec sandbox} 9 15 50
{$-$VCS guard \,+\, exec sandbox} 7 13 54
{$-$Descriptor walk \,+\, no fork} 3 14 57


==> generated/stages.dat <==
op auth resolve policy execute audit other ipc
ping 3590.117 12.077 0.018 0.022 119.034 3.244 81.417
fs_read_4k 3588.146 57.866 4.208 120.861 141.273 4.607 111.142
net_get 3545.412 22.006 2.700 349.143 119.990 4.352 79.222

